Preconditioned Chebyshev BiCG for parameterized linear systems

We consider the problem of approximating the solution to $A(\mu) x(\mu) = b$ for many different values of the parameter $\mu$. Here we assume $A(\mu)$ is large, sparse, and nonsingular with a nonlinear dependence on $\mu$. Our method is based on a companion linearization derived from an accurate Chebyshev interpolation of $A(\mu)$ on the interval $[-a,a]$, $a \in \mathbb{R}$. The solution to the linearization is approximated in a preconditioned BiCG setting for shifted systems, where the Krylov basis matrix is formed once. This process leads to a short-term recurrence method, where one execution of the algorithm produces the approximation to $x(\mu)$ for many different values of the parameter $\mu \in [-a,a]$ simultaneously. In particular, this work proposes one algorithm which applies a shift-and-invert preconditioner exactly as well as an algorithm which applies the preconditioner inexactly. The competitiveness of the algorithms are illustrated with large-scale problems arising from a finite element discretization of a Helmholtz equation with parameterized material coefficient. The software used in the simulations is publicly available online, and thus all our experiments are reproducible.

==> raw_data/big2_flexconv1.csv <==
column 1,column 2
0,1
1,0.053926
2,0.00019788
3,4.4428e-05
4,5.4861e-06
5,2.5392e-06
6,1.8742e-08
7,3.0563e-09
8,7.0181e-11
9,1.1812e-10
10,5.2986e-11
11,5.4105e-11
12,5.4849e-11
13,5.4853e-11
14,5.4852e-11
15,5.4852e-11


==> raw_data/big2_flexconv2.csv <==
column 1,column 2
0,1
1,0.10892
2,0.00086785
3,0.0003291
4,9.2678e-05
5,6.0224e-05
6,1.2863e-06
7,3.7136e-07
8,1.363e-08
9,1.8258e-08
10,8.304e-11
11,6.8628e-11
12,5.9997e-11
13,6.1374e-11
14,6.2555e-11
15,6.2559e-11


==> raw_data/big2_flexconv3.csv <==
column 1,column 2
0,1
1,0.16498
2,0.0021578
3,0.0010578
4,0.00048617
5,0.00036518
6,1.5403e-05
7,5.9929e-06
8,3.7711e-07
9,4.4773e-07
10,3.8094e-09
11,2.6554e-09
12,7.5416e-11
13,8.0134e-11
14,6.6718e-11
15,6.8165e-11


==> raw_data/big2_flexconv4.csv <==
column 1,column 2
0,1
1,0.15537
2,0.0013098
3,0.0028355
4,0.00027539
5,0.00054913
6,8.4518e-06
7,8.6699e-06
8,1.9184e-07
9,1.5622e-07
10,1.8584e-09
11,4.2484e-09
12,4.7896e-11
13,4.5322e-11
14,4.5695e-11
15,4.6455e-11


==> raw_data/big2_flexconv5.csv <==
column 1,column 2
0,1
1,0.10465
2,0.00062369
3,0.00058699
4,6.3743e-05
5,0.00021572
6,8.613e-07
7,4.6249e-07
8,8.6919e-09
9,6.5657e-09
10,5.78e-11
11,2.0365e-10
12,4.5689e-11
13,4.634e-11
14,4.7051e-11
15,4.7038e-11


==> raw_data/big2_flexconv6.csv <==
column 1,column 2
0,1
1,0.052859
2,0.00016787
3,5.8256e-05
4,4.5563e-06
5,1.4013e-05
6,1.5332e-08
7,3.3861e-09
8,5.9201e-11
9,5.1492e-11
10,4.6309e-11
11,4.721e-11
12,4.8053e-11
13,4.8053e-11
14,4.8053e-11
15,4.8053e-11


==> raw_data/big2_tol2.csv <==
column 1,column 2
0,1e-14
1,1.2031e-09
2,8.2482e-14
3,2.7659e-14
4,7.7257e-14
5,3.1425e-13
6,1.1883e-13
7,1.7388e-12
8,5.4206e-12
9,5.4165e-10
10,1.658e-11
11,3.4188e-09
12,2.0524e-09
13,5.4329e-07
14,5.9367e-07
15,8.8471e-05


==> raw_data/big_flexconv1.csv <==
column 1,column 2
0,1
1,0.20709
2,0.0027474
3,5.6317e-05
4,1.179e-05
5,8.9926e-07
6,1.1592e-07
7,5.3339e-09
8,5.9919e-10
9,1.9802e-10
10,2.0314e-10
11,2.0844e-10
12,2.088e-10
13,2.0942e-10
14,2.0943e-10
15,2.0943e-10


==> raw_data/big_flexconv1b.csv <==
column 1,column 2
0,1e-14
1,1e-12
2,1.0351e-09
3,5.0664e-14
4,2.4776e-13
5,2.1587e-14
6,1.4489e-11
7,1.1535e-13
8,3.9391e-11
9,5.7798e-13
10,4.98e-08
11,4.3213e-12
12,9.3236e-07
13,1.6436e-09
14,2.7891e-06
15,5.6879e-08


==> raw_data/big_flexconv2.csv <==
column 1,column 2
0,1
1,0.4176
2,0.016837
3,0.00072325
4,0.00030186
5,4.4344e-05
6,1.0634e-05
7,1.1031e-06
8,2.1659e-07
9,9.2837e-09
10,3.6511e-09
11,2.9037e-10
12,2.9482e-10
13,2.9917e-10
14,3.039e-10
15,3.0663e-10


==> raw_data/big_flexconv2b.csv <==
column 1,column 2


==> raw_data/big_flexconv3.csv <==
column 1,column 2
0,1
1,0.63153
2,0.079022
3,0.0052641
4,0.0033285
5,0.0006785
6,0.00022903
7,3.9692e-05
8,1.0919e-05
9,7.6352e-07
10,3.8373e-07
11,9.1743e-09
12,7.3067e-09
13,6.0502e-10
14,6.1875e-10
15,6.2571e-10


==> raw_data/big_flexconv4.csv <==
column 1,column 2
0,1
1,0.60073
2,0.010018
3,0.00052076
4,0.00037222
5,6.4056e-05
6,3.879e-05
7,2.9166e-06
8,1.5143e-06
9,5.652e-08
10,2.3632e-07
11,5.7113e-10
12,8.3e-10
13,1.1274e-10
14,1.1387e-10
15,1.1522e-10


==> raw_data/big_flexconv5.csv <==
column 1,column 2
0,1
1,0.40391
2,0.0052612
3,0.00018928
4,8.5877e-05
5,1.1263e-05
6,3.947e-06
7,2.3566e-07
8,7.0166e-08
9,1.9986e-09
10,2.5007e-09
11,1.2524e-10
12,1.2835e-10
13,1.2942e-10
14,1.303e-10
15,1.308e-10


==> raw_data/big_flexconv6.csv <==
column 1,column 2
0,1
1,0.20366
2,0.0015994
3,2.996e-05
4,6.5442e-06
5,4.7159e-07
6,7.3258e-08
7,2.562e-09
8,3.5921e-10
9,1.3332e-10
10,1.3596e-10
11,1.3879e-10
12,1.408e-10
13,1.3987e-10
14,1.3987e-10
15,1.3987e-10


==> raw_data/big_tol.csv <==
column 1,column 2
0,1e-14
1,1.2031e-09
2,3.7777e-14
3,3.0745e-14
4,2.9842e-14
5,4.9709e-14
6,1.3354e-13
7,3.6645e-13
8,1.7254e-12
9,4.6085e-12
10,1.1861e-11
11,6.671e-11
12,5.0757e-09
13,6.4866e-10
14,2.1751e-07
15,2.4708e-07


==> raw_data/big_tol2.csv <==
column 1,column 2


==> raw_data/delay10_res.csv <==
column 1,column 2
0,1
1,4.6864
2,4.4698
3,3.7979
4,3.6999
5,2.388
6,26.487
7,25.76
8,3.4259
9,7.5517
10,17.271
11,7.972
12,17.073
13,6.0885
14,18.023
15,11.817
16,67.837
17,24.863
18,9.3522
19,22.729
20,22.799
21,30.573
22,23.646
23,19.555
24,21.798
25,13.638
26,17.488
27,16.571
28,6.7885
29,7.1773
30,5.2235
31,3.9285
32,55.071
33,3.2354
34,2.0784
35,2.8915
36,2.8533
37,3.1846
38,8.6648
39,11.335
40,7.7879
41,10.082
42,40.369
43,6.4758
44,5.679
45,7.0509
46,7.0651
47,9.7469
48,7.9253
49,9.3902
50,21
51,18.922
52,13.148
53,13.102
54,13.053
55,15.099
56,31.293
57,13.261
58,32.006
59,37.131
60,24.312
61,8.9847
62,12.982
63,11.179
64,6.2561
65,4.8269
66,18.955
67,3.3937
68,1.9151
69,331.71
70,0.78891
71,1.126
72,0.91151
73,1.1449
74,1.7768
75,1.3218
76,0.27286
77,0.3815
78,0.5936
79,1.737
80,11.317
81,22.095
82,4.4573
83,16.191
84,3.8522
85,0.22989
86,0.1904
87,0.70371
88,0.73986
89,0.45663
90,0.4491
91,6.4161
92,1.0978
93,1.0346
94,0.38121
95,0.039833
96,0.021213
97,0.021379
98,0.028697
99,0.0479
100,0.03051


==> raw_data/delay1_res.csv <==
column 1,column 2
0,1
1,8.9063
2,9.2483
3,5.9155
4,9.3705
5,3.2532
6,6.6434
7,5.876
8,4.9547
9,5.6588
10,9.2055
11,37.7
12,14.131
13,20.837
14,11.496
15,31.3
16,142.94
17,37.596
18,2.7905
19,24.361
20,6.2616
21,6.6572
22,3.4359
23,8.8181
24,4.649
25,3.5583
26,38.972
27,29.075
28,1.4144
29,1.0892
30,3.2639
31,3.3247
32,0.70682
33,1.7253
34,0.30676
35,0.13389
36,0.13831
37,0.065673
38,0.14458
39,0.5485
40,0.051015
41,1.7232
42,0.012144
43,0.025286
44,0.016698
45,0.0050211
46,0.0070803
47,0.003702
48,0.014546
49,0.0072472
50,0.0013881
51,0.0008834
52,0.0039268
53,0.0011578
54,0.0011661
55,0.0802
56,0.0014876
57,0.0020329
58,0.012545
59,0.00044508
60,0.00017637
61,0.00031928
62,0.00028778
63,0.00098958
64,5.1919e-05
65,0.00041649
66,1.9963e-05
67,2.8436e-05
68,1.026e-05
69,1.3095e-05
70,7.5305e-06
71,2.8454e-06
72,5.1395e-06
73,2.9907e-06
74,2.6333e-06
75,1.9897e-05
76,1.2821e-06
77,7.3336e-07
78,3.7772e-06
79,1.0672e-06
80,1.7864e-06
81,1.3135e-06
82,1.8112e-06
83,2.5612e-06
84,2.2009e-06
85,4.9335e-08
86,1.1153e-07
87,1.8361e-07
88,2.1772e-07
89,6.6536e-07
90,6.6993e-07
91,6.0946e-08
92,5.7326e-07
93,3.9182e-07
94,2.0176e-08
95,1.0066e-08
96,5.3565e-08
97,6.8351e-09
98,1.4103e-08
99,5.6672e-09
100,1.2051e-07
101,9.4107e-10
102,8.9525e-10
103,1.3656e-09
104,1.9227e-09
105,1.0418e-08
106,1.5119e-09
107,1.6743e-09
108,1.3058e-09
109,3.4953e-10
110,1.0007e-09
111,3.408e-10
112,3.5497e-10
113,5.1302e-10
114,4.5842e-10
115,8.3379e-10
116,3.0954e-10
117,4.3921e-10
118,4.174e-10
119,3.7246e-11
120,1.4183e-10
121,9.1414e-11
122,7.4691e-11
123,5.6505e-11
124,1.0591e-09
125,6.4675e-11
126,2.5113e-10
127,5.6105e-10
128,4.6247e-10
129,5.5401e-10
130,4.4273e-10
131,9.3229e-11
132,2.6791e-10
133,1.5183e-11
134,1.2168e-10
135,1.2141e-10
136,6.785e-11
137,2.9128e-11
138,2.7757e-11
139,6.2676e-11
140,3.0455e-11
141,3.6409e-11
142,3.6045e-11
143,1.1057e-11
144,6.7001e-12
145,3.2582e-12
146,3.5231e-12
147,2.1389e-12
148,2.5689e-12
149,2.4519e-12
150,7.1823e-12


==> raw_data/delay2_res.csv <==
column 1,column 2
0,1
1,5.8101
2,6.1329
3,3.6122
4,6.3134
5,1.8814
6,3.0173
7,2.7056
8,3.1277
9,2.4773
10,3.1935
11,5.6568
12,4.2001
13,4.1699
14,3.9158
15,61.469
16,21.268
17,14.849
18,0.71464
19,12.807
20,1.2595
21,1.0534
22,1.7056
23,0.92715
24,0.31796
25,0.3218
26,45.129
27,16.723
28,0.11388
29,0.066029
30,0.13581
31,0.075516
32,0.017382
33,0.045979
34,0.0078845
35,0.002988
36,0.0017517
37,0.00077313
38,0.0011134
39,0.0083469
40,0.00031533
41,0.001173
42,4.5883e-05
43,5.9691e-05
44,3.5082e-05
45,8.9786e-06
46,8.9719e-06
47,4.1167e-06
48,3.7073e-05
49,4.8116e-06
50,7.3367e-07
51,5.8174e-07
52,1.9383e-06
53,4.8293e-07
54,4.872e-07
55,1.1412e-05
56,3.3708e-07
57,5.8032e-07
58,6.5484e-07
59,1.2153e-07
60,4.2014e-08
61,3.3789e-08
62,4.3601e-08
63,1.6358e-07
64,6.5757e-09
65,1.2745e-07
66,1.8265e-09
67,2.0877e-09
68,4.5914e-10
69,3.9784e-10
70,3.7891e-10
71,1.1833e-10
72,2.4581e-10
73,1.2092e-10
74,7.402e-11
75,1.2853e-10
76,3.8382e-11
77,2.0102e-11
78,2.4045e-10
79,1.9306e-11
80,2.4105e-11
81,2.0961e-11
82,2.4084e-11
83,2.8515e-11
84,6.0505e-11
85,1.35e-12
86,2.1818e-12
87,1.5446e-12
88,1.8115e-12
89,2.0548e-12
90,1.9853e-12
91,1.0561e-12
92,2.2941e-11
93,7.7725e-12
94,1.1235e-12
95,3.9773e-12
96,1.3091e-12
97,8.627e-13
98,1.1077e-12
99,1.0389e-12
100,1.0081e-12
101,1.101e-12
102,1.1719e-12
103,1.1682e-12
104,1.1044e-12
105,1.1203e-12
106,1.1818e-12
107,1.1888e-12
108,1.2473e-12
109,1.1657e-12
110,1.0414e-12
111,1.0311e-12
112,1.0539e-12
113,1.0581e-12
114,1.0908e-12
115,1.1598e-12
116,1.2362e-12
117,1.1381e-12
118,1.1313e-12
119,1.0934e-12
120,1.1905e-12
121,1.211e-12
122,1.2194e-12
123,1.2e-12
124,1.1765e-12
125,1.1598e-12
126,1.0618e-12
127,1.1322e-12
128,1.0803e-12
129,1.1653e-12
130,1.1691e-12
131,1.1986e-12
132,1.2077e-12
133,1.1924e-12
134,1.1766e-12
135,1.1766e-12
136,1.1956e-12
137,1.1812e-12
138,1.1812e-12
139,1.1354e-12
140,1.1952e-12
141,1.1952e-12
142,1.1952e-12
143,1.1198e-12
144,1.1198e-12
145,1.1198e-12
146,1.1198e-12
147,1.1198e-12
148,1.1198e-12
149,1.1198e-12
150,1.1198e-12


==> raw_data/delay3_res.csv <==
column 1,column 2
0,1
1,3.3881
2,3.7021
3,1.8054
4,4.0351
5,0.81768
6,0.91058
7,0.79587
8,2.3871
9,0.55817
10,0.47759
11,0.45343
12,0.38904
13,2.0166
14,0.30156
15,0.31261
16,0.21401
17,0.28042
18,0.022605
19,0.17482
20,0.02049
21,0.010489
22,0.0062354
23,0.0012176
24,0.00037326
25,0.00024071
26,0.00061703
27,0.00046637
28,2.4324e-05
29,9.578e-06
30,1.1122e-05
31,3.7888e-06
32,6.9738e-07
33,3.2496e-06
34,3.1942e-07
35,9.6914e-08
36,2.7135e-08
37,1.0244e-08
38,8.4399e-09
39,9.1982e-08
40,1.711e-09
41,2.1381e-09
42,1.1865e-10
43,9.2274e-11
44,3.8703e-11
45,7.6077e-12
46,4.4354e-12
47,1.6294e-12
48,9.9506e-12
49,8.2208e-13
50,1.7569e-13
51,1.7259e-13
52,2.7248e-13
53,1.4886e-13
54,1.4535e-13
55,2.859e-13
56,1.3087e-13
57,1.3003e-13
58,1.2083e-13
59,1.1795e-13
60,1.2708e-13
61,1.1392e-13
62,1.0545e-13
63,1.1729e-13
64,1.2387e-13
65,1.1342e-13
66,1.2117e-13
67,1.0373e-13
68,1.049e-13
69,1.0716e-13
70,1.0246e-13
71,1.152e-13
72,1.1308e-13
73,1.152e-13
74,1.1868e-13
75,1.0226e-13
76,1.1661e-13
77,1.1661e-13
78,1.0461e-13
79,1.1661e-13
80,1.1661e-13
81,1.1661e-13
82,1.1661e-13
83,1.1661e-13
84,1.1661e-13
85,1.1661e-13
86,1.1661e-13
87,1.1661e-13
88,1.1661e-13
89,1.1661e-13
90,1.1661e-13
91,1.1661e-13
92,1.1661e-13
93,1.1661e-13
94,1.1661e-13
95,1.1661e-13
96,1.1661e-13
97,1.1661e-13
98,1.1661e-13
99,1.1661e-13
100,1.1661e-13
101,1.1661e-13
102,1.1661e-13
103,1.1661e-13
104,1.1661e-13
105,1.1661e-13
106,1.1661e-13
107,1.1661e-13
108,1.1661e-13
109,1.1661e-13
110,1.1661e-13
111,1.1661e-13
112,1.1661e-13
113,1.1661e-13
114,1.1661e-13
115,1.1661e-13
116,1.1661e-13
117,1.1661e-13
118,1.1661e-13
119,1.1661e-13
120,1.1661e-13
121,1.1661e-13
122,1.1661e-13
123,1.1661e-13
124,1.1661e-13
125,1.1661e-13
126,1.1661e-13
127,1.1661e-13
128,1.1661e-13
129,1.1661e-13
130,1.1661e-13
131,1.1661e-13
132,1.1661e-13
133,1.1661e-13
134,1.1661e-13
135,1.1661e-13
136,1.1661e-13
137,1.1661e-13
138,1.1661e-13
139,1.1661e-13
140,1.1661e-13
141,1.1661e-13
142,1.1661e-13
143,1.1661e-13
144,1.1661e-13
145,1.1661e-13
146,1.1661e-13
147,1.1661e-13
148,1.1661e-13
149,1.1661e-13
150,1.1661e-13


==> raw_data/delay4_res.csv <==
column 1,column 2
0,1
1,1.4903
2,1.8244
3,0.47176
4,99.762
5,0.11759
6,0.064155
7,0.046878
8,0.043003
9,0.010593
10,0.0036218
11,0.0017886
12,0.00093668
13,0.00024031
14,0.00018408
15,4.9729e-05
16,2.6027e-05
17,7.1453e-06
18,2.4468e-07
19,4.0528e-07
20,6.9803e-08
21,1.2735e-08
22,1.8601e-09
23,2.4044e-10
24,4.917e-11
25,1.4967e-11
26,1.0804e-11
27,6.8247e-12
28,1.532e-13
29,4.7261e-14
30,3.0586e-14
31,3.3027e-14
32,3.4391e-14
33,2.9229e-14
34,3.3172e-14
35,3.2175e-14
36,3.3786e-14
37,3.2726e-14
38,3.3376e-14
39,3.0996e-14
40,3.1549e-14
41,3.1549e-14
42,3.1549e-14
43,3.1549e-14
44,3.1549e-14
45,3.1549e-14
46,3.1549e-14
47,3.1549e-14
48,3.1549e-14
49,3.1549e-14
50,3.1549e-14
51,3.1549e-14
52,3.1549e-14
53,3.1549e-14
54,3.1549e-14
55,3.1549e-14
56,3.1549e-14
57,3.1549e-14
58,3.1549e-14
59,3.1549e-14
60,3.1549e-14
61,3.1549e-14
62,3.1549e-14
63,3.1549e-14
64,3.1549e-14
65,3.1549e-14
66,3.1549e-14
67,3.1549e-14
68,3.1549e-14
69,3.1549e-14
70,3.1549e-14
71,3.1549e-14
72,3.1549e-14
73,3.1549e-14
74,3.1549e-14
75,3.1549e-14
76,3.1549e-14
77,3.1549e-14
78,3.1549e-14
79,3.1549e-14
80,3.1549e-14
81,3.1549e-14
82,3.1549e-14
83,3.1549e-14
84,3.1549e-14
85,3.1549e-14
86,3.1549e-14
87,3.1549e-14
88,3.1549e-14
89,3.1549e-14
90,3.1549e-14
91,3.1549e-14
92,3.1549e-14
93,3.1549e-14
94,3.1549e-14
95,3.1549e-14
96,3.1549e-14
97,3.1549e-14
98,3.1549e-14
99,3.1549e-14
100,3.1549e-14
101,3.1549e-14
102,3.1549e-14
103,3.1549e-14
104,3.1549e-14
105,3.1549e-14
106,3.1549e-14
107,3.1549e-14
108,3.1549e-14
109,3.1549e-14
110,3.1549e-14
111,3.1549e-14
112,3.1549e-14
113,3.1549e-14
114,3.1549e-14
115,3.1549e-14
116,3.1549e-14
117,3.1549e-14
118,3.1549e-14
119,3.1549e-14
120,3.1549e-14
121,3.1549e-14
122,3.1549e-14
123,3.1549e-14
124,3.1549e-14
125,3.1549e-14
126,3.1549e-14
127,3.1549e-14
128,3.1549e-14
129,3.1549e-14
130,3.1549e-14
131,3.1549e-14
132,3.1549e-14
133,3.1549e-14
134,3.1549e-14
135,3.1549e-14
136,3.1549e-14
137,3.1549e-14
138,3.1549e-14
139,3.1549e-14
140,3.1549e-14
141,3.1549e-14
142,3.1549e-14
143,3.1549e-14
144,3.1549e-14
145,3.1549e-14
146,3.1549e-14
147,3.1549e-14
148,3.1549e-14
149,3.1549e-14
150,3.1549e-14


==> raw_data/delay5_res.csv <==
column 1,column 2
0,1
1,1.174
2,0.96614
3,0.52232
4,0.22835
5,0.16659
6,0.082634
7,3.2311
8,0.029586
9,0.013627
10,0.0029121
11,0.012871
12,0.0024247
13,0.00031647
14,0.00027214
15,4.0032e-05
16,5.1055e-05
17,4.5938e-06
18,3.673e-07
19,2.3478e-07
20,1.0012e-07
21,1.2687e-08
22,1.3504e-09
23,1.666e-10
24,1.0703e-10
25,1.3086e-11
26,6.146e-12
27,9.7161e-12
28,9.4078e-14
29,3.9551e-14
30,2.717e-14
31,2.44e-14
32,2.4602e-14
33,2.4384e-14
34,2.6995e-14
35,2.5791e-14
36,2.5842e-14
37,2.6494e-14
38,2.5222e-14
39,2.5222e-14
40,2.5222e-14
41,2.5222e-14
42,2.5222e-14
43,2.5222e-14
44,2.5222e-14
45,2.5222e-14
46,2.5222e-14
47,2.5222e-14
48,2.5222e-14
49,2.5222e-14
50,2.5222e-14
51,2.5222e-14
52,2.5222e-14
53,2.5222e-14
54,2.5222e-14
55,2.5222e-14
56,2.5222e-14
57,2.5222e-14
58,2.5222e-14
59,2.5222e-14
60,2.5222e-14
61,2.5222e-14
62,2.5222e-14
63,2.5222e-14
64,2.5222e-14
65,2.5222e-14
66,2.5222e-14
67,2.5222e-14
68,2.5222e-14
69,2.5222e-14
70,2.5222e-14
71,2.5222e-14
72,2.5222e-14
73,2.5222e-14
74,2.5222e-14
75,2.5222e-14
76,2.5222e-14
77,2.5222e-14
78,2.5222e-14
79,2.5222e-14
80,2.5222e-14
81,2.5222e-14
82,2.5222e-14
83,2.5222e-14
84,2.5222e-14
85,2.5222e-14
86,2.5222e-14
87,2.5222e-14
88,2.5222e-14
89,2.5222e-14
90,2.5222e-14
91,2.5222e-14
92,2.5222e-14
93,2.5222e-14
94,2.5222e-14
95,2.5222e-14
96,2.5222e-14
97,2.5222e-14
98,2.5222e-14
99,2.5222e-14
100,2.5222e-14
101,2.5222e-14
102,2.5222e-14
103,2.5222e-14
104,2.5222e-14
105,2.5222e-14
106,2.5222e-14
107,2.5222e-14
108,2.5222e-14
109,2.5222e-14
110,2.5222e-14
111,2.5222e-14
112,2.5222e-14
113,2.5222e-14
114,2.5222e-14
115,2.5222e-14
116,2.5222e-14
117,2.5222e-14
118,2.5222e-14
119,2.5222e-14
120,2.5222e-14
121,2.5222e-14
122,2.5222e-14
123,2.5222e-14
124,2.5222e-14
125,2.5222e-14
126,2.5222e-14
127,2.5222e-14
128,2.5222e-14
129,2.5222e-14
130,2.5222e-14
131,2.5222e-14
132,2.5222e-14
133,2.5222e-14
134,2.5222e-14
135,2.5222e-14
136,2.5222e-14
137,2.5222e-14
138,2.5222e-14
139,2.5222e-14
140,2.5222e-14
141,2.5222e-14
142,2.5222e-14
143,2.5222e-14
144,2.5222e-14
145,2.5222e-14
146,2.5222e-14
147,2.5222e-14
148,2.5222e-14
149,2.5222e-14
150,2.5222e-14


==> raw_data/delay6_res.csv <==
column 1,column 2
0,1
1,2.1027
2,1.8828
3,1.4905
4,1.0015
5,0.893
6,1.4135
7,11.339
8,0.78099
9,0.871
10,0.36569
11,0.66429
12,1.8211
13,1.0152
14,3.7944
15,1.2284
16,6.5464
17,0.50383
18,0.26821
19,0.19477
20,0.23707
21,0.085466
22,0.019059
23,0.0040841
24,0.051214
25,0.0012594
26,0.00099732
27,0.0011377
28,6.9046e-05
29,3.8286e-05
30,1.7944e-05
31,5.8749e-05
32,4.5381e-06
33,7.6069e-06
34,1.0394e-06
35,8.8702e-07
36,4.2671e-08
37,1.5113e-06
38,1.2647e-08
39,1.1721e-08
40,1.0973e-08
41,6.1668e-09
42,2.9659e-09
43,1.1893e-09
44,3.8717e-10
45,2.2796e-10
46,3.579e-11
47,2.6802e-10
48,2.0822e-10
49,2.1484e-10
50,4.7894e-11
51,2.23e-11
52,2.0241e-11
53,1.3453e-11
54,1.3333e-11
55,6.6669e-12
56,1.2373e-12
57,6.9579e-13
58,8.326e-13
59,6.8135e-13
60,6.8545e-13
61,6.9605e-13
62,6.7557e-13
63,6.6389e-13
64,6.6335e-13
65,6.7156e-13
66,6.4875e-13
67,6.8281e-13
68,6.6893e-13
69,6.6212e-13
70,6.7536e-13
71,6.8491e-13
72,6.5753e-13
73,6.6734e-13
74,6.6954e-13
75,6.6218e-13
76,6.7042e-13
77,6.5744e-13
78,6.7085e-13
79,6.7818e-13
80,6.8093e-13
81,6.8093e-13
82,6.8093e-13
83,6.8489e-13
84,6.8489e-13
85,6.8489e-13
86,6.8489e-13
87,6.8489e-13
88,6.8489e-13
89,6.8489e-13
90,6.8489e-13
91,6.8489e-13
92,6.8489e-13
93,6.8489e-13
94,6.8489e-13
95,6.8489e-13
96,6.8489e-13
97,6.8489e-13
98,6.8489e-13
99,6.8489e-13
100,6.8489e-13
101,6.8489e-13
102,6.8489e-13
103,6.8489e-13
104,6.8489e-13
105,6.8489e-13
106,6.8489e-13
107,6.8489e-13
108,6.8489e-13
109,6.8489e-13
110,6.8489e-13
111,6.8489e-13
112,6.8489e-13
113,6.8489e-13
114,6.8489e-13
115,6.8489e-13
116,6.8489e-13
117,6.8489e-13
118,6.8489e-13
119,6.8489e-13
120,6.8489e-13
121,6.8489e-13
122,6.8489e-13
123,6.8489e-13
124,6.8489e-13
125,6.8489e-13
126,6.8489e-13
127,6.8489e-13
128,6.8489e-13
129,6.8489e-13
130,6.8489e-13
131,6.8489e-13
132,6.8489e-13
133,6.8489e-13
134,6.8489e-13
135,6.8489e-13
136,6.8489e-13
137,6.8489e-13
138,6.8489e-13
139,6.8489e-13
140,6.8489e-13
141,6.8489e-13
142,6.8489e-13
143,6.8489e-13
144,6.8489e-13
145,6.8489e-13
146,6.8489e-13
147,6.8489e-13
148,6.8489e-13
149,6.8489e-13
150,6.8489e-13


==> raw_data/delay7_res.csv <==
column 1,column 2
0,1
1,2.8414
2,2.6201
3,2.2081
4,1.7666
5,1.4118
6,3.9918
7,86.299
8,1.714
9,2.809
10,1.9082
11,2.0578
12,4.2584
13,3.3002
14,4.5389
15,1.5733
16,93.132
17,1.3889
18,1.3268
19,8.0127
20,1.967
21,0.57501
22,0.17737
23,0.048307
24,0.077172
25,0.030261
26,0.028487
27,0.029725
28,0.0062345
29,0.0073125
30,0.0038191
31,0.0093677
32,0.0042289
33,0.0038076
34,0.00082776
35,0.0021361
36,6.8385e-05
37,0.00017997
38,3.9957e-05
39,4.5032e-05
40,3.3454e-05
41,2.4104e-05
42,4.1348e-05
43,1.1176e-05
44,5.1252e-06
45,9.5761e-06
46,1.025e-06
47,3.1528e-06
48,1.5187e-06
49,9.6732e-07
50,4.473e-07
51,3.0712e-07
52,2.6391e-07
53,6.7283e-07
54,6.7115e-07
55,1.3543e-07
56,6.9455e-08
57,3.2807e-08
58,7.7197e-08
59,3.0415e-09
60,9.8045e-09
61,6.0338e-10
62,6.6043e-10
63,7.9447e-10
64,5.0282e-10
65,2.8451e-10
66,9.5296e-10
67,2.3268e-10
68,5.5702e-11
69,7.0208e-11
70,1.066e-11
71,7.0447e-11
72,3.0379e-11
73,3.1601e-11
74,1.6532e-12
75,2.5866e-12
76,5.0021e-13
77,1.2722e-12
78,5.9246e-12
79,1.2731e-12
80,1.3423e-12
81,1.1501e-12
82,6.0498e-13
83,1.1255e-11
84,2.8399e-13
85,2.8531e-13
86,2.8527e-13
87,2.8416e-13
88,2.8238e-13
89,2.9106e-13
90,2.9099e-13
91,2.8071e-13
92,2.8342e-13
93,2.8161e-13
94,2.8789e-13
95,2.8966e-13
96,2.9285e-13
97,2.9508e-13
98,2.8061e-13
99,2.9634e-13
100,2.9504e-13
101,2.9452e-13
102,2.9592e-13
103,2.9446e-13
104,2.9484e-13
105,2.9651e-13
106,2.9523e-13
107,2.9509e-13
108,2.9509e-13
109,2.9956e-13
110,2.9611e-13
111,2.919e-13
112,2.919e-13
113,2.9332e-13
114,2.9347e-13
115,2.9673e-13
116,2.9316e-13
117,2.9316e-13
118,2.9316e-13
119,2.9345e-13
120,2.9484e-13
121,2.9464e-13
122,2.9464e-13
123,2.9464e-13
124,2.9464e-13
125,2.9407e-13
126,2.9464e-13
127,2.9464e-13
128,2.9464e-13
129,2.9464e-13
130,2.9464e-13
131,2.9464e-13
132,2.9464e-13
133,2.9464e-13
134,2.9464e-13
135,2.9464e-13
136,2.9464e-13
137,2.9464e-13
138,2.9464e-13
139,2.9464e-13
140,2.9464e-13
141,2.9464e-13
142,2.9464e-13
143,2.9464e-13
144,2.9464e-13
145,2.9464e-13
146,2.9464e-13
147,2.9464e-13
148,2.9464e-13
149,2.9464e-13
150,2.9464e-13


==> raw_data/delay8_res.csv <==
column 1,column 2
0,1
1,3.4333
2,3.2127
3,2.7403
4,2.3932
5,1.7574
6,7.3673
7,73.337
8,2.3524
9,4.5444
10,4.5282
11,3.6777
12,7.698
13,4.0268
14,8.7397
15,3.8562
16,39.975
17,5.1584
18,2.5279
19,6.0556
20,4.8343
21,2.6581
22,1.457
23,0.38496
24,0.43559
25,0.35229
26,0.34277
27,0.3432
28,0.27054
29,0.69998
30,1.993
31,1.0128
32,0.64913
33,2.7666
34,0.30025
35,1.029
36,0.028375
37,0.049375
38,0.02517
39,0.031502
40,0.019748
41,0.016248
42,0.32358
43,0.012273
44,0.0074989
45,0.13374
46,0.0026531
47,0.0049234
48,0.003197
49,0.0024953
50,0.0018761
51,0.0020788
52,0.0012751
53,0.0076234
54,0.0075265
55,0.00086554
56,0.0013584
57,0.00080686
58,0.0017906
59,7.6751e-05
60,0.00012371
61,3.1697e-05
62,3.4412e-05
63,4.9309e-05
64,1.222e-05
65,8.3766e-06
66,6.3028e-05
67,6.6944e-06
68,2.1853e-06
69,4.6145e-06
70,5.4875e-07
71,2.8636e-06
72,9.4871e-07
73,5.1655e-06
74,1.7362e-07
75,3.4535e-07
76,4.291e-08
77,9.217e-08
78,1.5649e-07
79,1.7915e-07
80,2.845e-07
81,2.9938e-07
82,1.2286e-07
83,1.6352e-06
84,2.2643e-08
85,1.2944e-09
86,9.6308e-10
87,2.0332e-09
88,2.1022e-09
89,1.7922e-09
90,1.7759e-09
91,2.8437e-09
92,8.4334e-09
93,7.6231e-09
94,1.009e-09
95,7.2837e-11
96,2.9575e-11
97,3.7384e-11
98,4.4073e-11
99,2.2505e-10
100,2.9127e-11
101,6.208e-12
102,1.084e-11
103,8.4949e-12
104,2.6289e-10
105,1.9387e-11
106,1.2541e-11
107,8.1078e-12
108,5.5149e-12
109,1.8346e-11
110,2.1434e-12
111,2.6654e-12
112,2.5415e-12
113,1.7835e-12
114,4.2141e-12
115,1.6638e-12
116,1.2433e-12
117,1.2036e-12
118,1.2016e-12
119,1.5732e-12
120,2.0496e-12
121,1.4303e-12
122,8.6267e-13
123,1.1186e-12
124,6.2691e-13
125,9.446e-13
126,6.956e-13
127,6.9635e-13
128,7.615e-13
129,7.0019e-13
130,7.0502e-13
131,7.6101e-13
132,6.989e-13
133,1.0211e-12
134,6.8618e-13
135,7.2322e-13
136,6.9402e-13
137,6.5279e-13
138,6.6009e-13
139,6.4272e-13
140,6.2123e-13
141,6.0506e-13
142,6.2126e-13
143,6.698e-13
144,6.6645e-13
145,5.9594e-13
146,6.3355e-13
147,6.2614e-13
148,5.861e-13
149,6.1734e-13
150,6.1555e-13


==> raw_data/delay9_res.csv <==
column 1,column 2
0,1
1,4.1557
2,3.9373
3,3.3579
4,3.1516
5,2.1328
6,14.877
7,32.412
8,3.007
9,6.4178
10,10.247
11,6.0524
12,12.918
13,5.1584
14,14.372
15,8.1716
16,54.32
17,15.032
18,5.9848
19,14.136
20,13.597
21,12.865
22,101.05
23,3.87
24,3.7393
25,4.0145
26,4.1172
27,3.9832
28,4.6711
29,2.0544
30,1.6434
31,1.372
32,12.156
33,1.2163
34,0.92253
35,1.3918
36,0.97929
37,1.2358
38,1.7852
39,2.3687
40,1.4156
41,1.4169
42,5.4069
43,1.236
44,1.0373
45,1.8225
46,0.77278
47,1.1282
48,0.86266
49,0.85517
50,1.202
51,23.384
52,0.83809
53,1.2229
54,1.2166
55,0.76961
56,3.3557
57,1.1167
58,2.0872
59,0.52468
60,0.5388
61,8.3822
62,2.4617
63,1.3745
64,0.18728
65,0.15833
66,0.88369
67,0.12962
68,0.070007
69,0.54083
70,0.024672
71,0.047887
72,0.032132
73,0.050815
74,0.020713
75,0.034656
76,0.0049528
77,0.0078182
78,0.012043
79,0.027021
80,0.083008
81,0.17548
82,0.036258
83,0.19062
84,0.012682
85,0.00089605
86,0.0007138
87,0.0021355
88,0.0022341
89,0.0015808
90,0.0015587
91,0.0053925
92,0.0079251
93,0.0078355
94,0.0010458
95,9.2749e-05
96,4.4587e-05
97,4.7828e-05
98,6.5733e-05
99,0.00012709
100,6.2799e-05


==> raw_data/flexconv1.csv <==
column 1,column 2
0,1
1,0.073713
2,0.045774
3,0.055542
4,0.016624
5,0.012517
6,0.0021952
7,0.00087782
8,0.00011667
9,2.7662e-05
10,3.2353e-06
11,4.8356e-07
12,5.6111e-08
13,5.1262e-09
14,6.892e-10
15,7.0377e-11
16,6.2275e-11
17,6.1925e-11


==> raw_data/flexconv1b.csv <==
column 1,column 2
0,1
1,0.087115
2,0.15145
3,0.054337
4,4.4468
5,0.014457
6,0.016302
7,0.0013721
8,0.00069994
9,5.7354e-05
10,2.0494e-05
11,1.2943e-06
12,4.1626e-07
13,1.749e-08
14,6.5441e-09
15,1.4585e-10
16,1.0401e-10
17,8.0853e-12


==> raw_data/flexconv2.csv <==
column 1,column 2
0,1
1,0.038532
2,0.018162
3,0.014297
4,0.0023551
5,0.00070447
6,7.1221e-05
7,1.0995e-05
8,8.6829e-07
9,8.3259e-08
10,5.7984e-09
11,3.6713e-10
12,6.6542e-11
13,6.1702e-11
14,6.1698e-11
15,6.172e-11
16,6.1719e-11
17,6.1715e-11


==> raw_data/flexconv2b.csv <==
column 1,column 2
0,1
1,0.038532
2,0.018162
3,0.014297
4,0.0023551
5,0.00070447
6,7.1221e-05
7,1.0995e-05
8,8.6829e-07
9,8.3259e-08
10,5.7981e-09
11,3.62e-10
12,2.5823e-11
13,6.5662e-12
14,6.6195e-12
15,6.7353e-12
16,6.7589e-12
17,6.7501e-12


==> raw_data/flexconv3.csv <==
column 1,column 2
0,1
1,0.041882
2,0.65936
3,0.012912
4,0.0074383
5,0.00077005
6,0.00017368
7,1.4182e-05
8,2.0659e-06
9,1.2283e-07
10,1.4415e-08
11,6.0576e-10
12,9.1455e-11
13,6.1887e-11
14,6.1907e-11
15,6.1934e-11
16,6.1949e-11
17,6.1952e-11


==> raw_data/flexconv3b.csv <==
column 1,column 2
0,1
1,0.041882
2,0.65936
3,0.012912
4,0.0074383
5,0.00077005
6,0.00017368
7,1.4182e-05
8,2.0659e-06
9,1.2283e-07
10,1.4415e-08
11,6.0259e-10
12,6.7761e-11
13,7.4059e-12
14,7.3107e-12
15,7.4399e-12
16,7.5119e-12
17,7.5198e-12


==> raw_data/flexconv4.csv <==
column 1,column 2
0,1
1,0.087115
2,0.15145
3,0.054337
4,4.4468
5,0.014457
6,0.016302
7,0.0013721
8,0.00069994
9,5.7354e-05
10,2.0494e-05
11,1.2943e-06
12,4.1626e-07
13,1.749e-08
14,6.5444e-09
15,1.585e-10
16,1.2107e-10
17,6.2524e-11


==> raw_data/flexconv4b.csv <==
column 1,column 2
0,1
1,0.073713
2,0.045774
3,0.055542
4,0.016624
5,0.012517
6,0.0021952
7,0.00087782
8,0.00011667
9,2.7662e-05
10,3.2353e-06
11,4.8356e-07
12,5.6111e-08
13,5.1258e-09
14,6.8647e-10
15,3.4088e-11
16,9.3478e-12
17,6.6744e-12


==> raw_data/flextime1.csv <==
column 1,column 2
0,1
46.546,0.073713
97.999,0.045774
140.96,0.055542
181.52,0.016624
226.72,0.012517
280.03,0.0021952
329.02,0.00087782
374.34,0.00011667
425.36,2.7662e-05
479.2,3.2353e-06
534.41,4.8356e-07
596.9,5.6111e-08
645.23,5.1262e-09
702.23,6.892e-10
754.59,7.0377e-11
802.03,6.2275e-11
857.31,6.1925e-11


==> raw_data/flextime2.csv <==
column 1,column 2
0,1
55.989,0.038532
100.61,0.018162
156.48,0.014297
225.61,0.0023551
277.37,0.00070447
328.81,7.1221e-05
387.66,1.0995e-05
465.93,8.6829e-07
542.71,8.3259e-08
602.17,5.7984e-09
661.09,3.6713e-10
724.15,6.6542e-11
781.8,6.1702e-11
861.93,6.1698e-11
939.45,6.172e-11
1040.9,6.1719e-11
1104.7,6.1715e-11


==> raw_data/flextime3.csv <==
column 1,column 2
0,1
52.734,0.041882
100.04,0.65936
150.4,0.012912
209.33,0.0074383
256.26,0.00077005
299.16,0.00017368
340.26,1.4182e-05
383.58,2.0659e-06
425.29,1.2283e-07
479.61,1.4415e-08
528.33,6.0576e-10
586.82,9.1455e-11
636.33,6.1887e-11
688.74,6.1907e-11
761.87,6.1934e-11
821.64,6.1949e-11
872.71,6.1952e-11


==> raw_data/flextime4.csv <==
column 1,column 2
0,1
59.885,0.087115
107.58,0.15145
156.16,0.054337
205.36,4.4468
249.89,0.014457
299.71,0.016302
346.11,0.0013721
400.81,0.00069994
447.81,5.7354e-05
494.21,2.0494e-05
541.49,1.2943e-06
589,4.1626e-07
652.99,1.749e-08
704.33,6.5444e-09
759.76,1.585e-10
814.19,1.2107e-10
871.23,6.2524e-11


==> raw_data/flextolvec.csv <==
column 1,column 2
0,1e-14
1,6.0164e-10
2,3.6673e-13
3,9.9983e-14
4,1.7808e-13
5,7.8076e-14
6,3.1924e-13
7,2.2154e-13
8,1.5008e-12
9,1.4306e-12
10,1.4311e-11
11,1.6256e-11
12,2.2754e-10
13,2.8048e-10
14,5.2138e-09
15,6.4319e-09
16,2.2514e-07
17,3.8117e-08


==> raw_data/helm1_res.csv <==
column 1,column 2
0,1
1,1.6105
2,1.0892
3,11.056
4,2.8671
5,2.4055
6,78.558
7,2.7958
8,1.8249
9,2.4897
10,3.242
11,3.5947
12,2.3094
13,0.83443
14,0.21271
15,0.07833
16,0.53221
17,0.68744
18,0.14985
19,0.30336
20,0.078365
21,0.0098531
22,0.0036512
23,9.1707e-05
24,3.9495e-05
25,1.1811e-05
26,2.7819e-05
27,5.6004e-05
28,7.7929e-06
29,2.9804e-06
30,5.2178e-07
31,2.7964e-07
32,3.0873e-07
33,3.116e-08
34,2.9968e-09
35,5.0594e-09
36,1.5088e-08
37,1.0721e-09
38,2.7647e-09
39,4.4541e-09
40,7.9274e-10


==> raw_data/helm1a_res.csv <==
column 1,column 2
0,1
1,0.23758
2,0.32856
3,0.70443
4,0.30936
5,0.053859
6,0.096608
7,0.045942
8,0.044457
9,0.036983
10,0.016453
11,0.020222
12,0.019819
13,0.00030023
14,4.0263e-05
15,7.2347e-07
16,5.7939e-06
17,1.3943e-07
18,1.4314e-08
19,1.0617e-08
20,4.1507e-08
21,3.3583e-09
22,4.3441e-10
23,7.8801e-11
24,6.3588e-11
25,8.8637e-11
26,1.0626e-11


==> raw_data/helm2_res.csv <==
column 1,column 2
0,1
1,0.57658
2,0.57577
3,1.9546
4,0.6801
5,0.61333
6,1.9266
7,0.22352
8,0.081978
9,0.018982
10,0.010433
11,0.0070786
12,0.0015546
13,4.4379e-05
14,4.4705e-06
15,5.2685e-07
16,1.089e-06
17,1.2995e-06
18,1.4821e-07
19,2.2591e-07
20,3.936e-08
21,1.6838e-09
22,4.6732e-10
23,5.9654e-10
24,5.4937e-10
25,1.4059e-10
26,5.091e-11
27,8.0326e-10
28,3.1009e-10
29,2.3688e-10
30,6.2386e-10
31,6.2386e-10
32,6.2386e-10
33,6.2386e-10
34,6.2386e-10
35,6.2386e-10
36,6.2386e-10
37,6.2386e-10
38,6.2386e-10
39,6.2386e-10
40,6.2386e-10


==> raw_data/helm2a_res.csv <==
column 1,column 2
0,1
1,0.049483
2,0.014369
3,0.013113
4,0.019556
5,0.0013653
6,0.0005576
7,4.1181e-05
8,9.6672e-06
9,4.3539e-06
10,3.9761e-06
11,8.0624e-07
12,8.4514e-07
13,1.2733e-09
14,2.8264e-11
15,8.9469e-12
16,1.1491e-11
17,1.2074e-11
18,6.6959e-12
19,7.0865e-12
20,7.0865e-12
21,7.4283e-12
22,7.1521e-12
23,7.1521e-12
24,7.1521e-12
25,7.1521e-12
26,7.1521e-12


==> raw_data/helm3_res.csv <==
column 1,column 2
0,1
1,0.61635
2,0.25269
3,2.5674
4,0.49892
5,0.36246
6,0.91518
7,0.056925
8,1.0731
9,0.0057097
10,0.0076266
11,0.019704
12,0.0002053
13,1.1576e-05
14,9.9773e-07
15,1.581e-07
16,2.7295e-07
17,4.1855e-07
18,2.3857e-08
19,1.5436e-07
20,3.3479e-09
21,2.5832e-10
22,2.3645e-10
23,8.4345e-12
24,1.2609e-10
25,1.3067e-10
26,8.7936e-11
27,9.7505e-11
28,3.386e-11
29,6.557e-11
30,9.0066e-11
31,9.0066e-11
32,9.0066e-11
33,9.0066e-11
34,9.0066e-11
35,9.0066e-11
36,9.0066e-11
37,9.0066e-11
38,9.0066e-11
39,9.0066e-11
40,9.0066e-11


==> raw_data/helm3a_res.csv <==
column 1,column 2
0,1
1,0.11648
2,0.079805
3,0.10564
4,0.085704
5,0.014461
6,0.010992
7,0.002214
8,0.0012116
9,0.003067
10,0.00043899
11,0.00020412
12,0.0002071
13,2.6068e-06
14,1.2428e-07
15,1.2971e-09
16,3.0518e-10
17,2.4284e-11
18,1.6476e-11
19,1.4127e-11
20,3.9034e-12
21,5.9191e-12
22,9.125e-12
23,1.3196e-11
24,2.3107e-11
25,2.8673e-11
26,2.0266e-11


==> raw_data/helm4_res.csv <==
column 1,column 2
0,1
1,1.9683
2,1.0035
3,15.484
4,3.2499
5,2.5354
6,54.309
7,2.239
8,3.1912
9,2.1604
10,216.17
11,57.676
12,1.8817
13,0.94089
14,0.15761
15,0.19489
16,0.68136
17,0.95298
18,0.4666
19,1.5174
20,0.198
21,9.5436
22,0.93296
23,0.0039072
24,0.0043074
25,0.0010491
26,0.001305
27,0.0039373
28,0.0011038
29,0.00036276
30,1.3042e-05
31,6.3595e-05
32,0.00016306
33,6.6435e-07
34,1.4538e-07
35,2.2125e-07
36,3.077e-07
37,5.9797e-09
38,3.345e-08
39,6.6153e-08
40,9.7759e-10


==> raw_data/helm4a_res.csv <==
column 1,column 2
0,1
1,0.25397
2,0.38143
3,0.4527
4,0.3038
5,0.1428
6,0.13274
7,0.08784
8,0.092747
9,0.22098
10,0.060844
11,0.0538
12,0.053896
13,0.012038
14,0.0013527
15,3.6931e-05
16,1.4158e-05
17,2.8096e-06
18,2.4958e-07
19,2.8364e-07
20,9.3927e-07
21,1.1035e-07
22,2.1335e-08
23,2.8877e-09
24,8.8141e-09
25,1.0696e-08
26,1.7734e-10


==> raw_data/thist1.csv <==
column 1,column 2
1,0
3.1052,1.6105
5.8602,1.0892
8.5968,11.056
11.616,2.8671
15.212,2.4055
19.022,78.558
22.419,2.7958
26.446,1.8249
29.742,2.4897
33.239,3.242
37.31,3.5947
40.589,2.3094
43.829,0.83443
46.923,0.21271
49.827,0.07833
52.875,0.53221
55.705,0.68744
58.708,0.14985
63.317,0.30336
66.572,0.078365
69.889,0.0098531
73.423,0.0036512
76.201,9.1707e-05
79.08,3.9495e-05
81.835,1.1811e-05
84.572,2.7819e-05
87.335,5.6004e-05
90.085,7.7929e-06
92.847,2.9804e-06
95.629,5.2178e-07
98.361,2.7964e-07
101.13,3.0873e-07
103.89,3.116e-08
106.63,2.9968e-09
109.38,5.0594e-09
112.12,1.5088e-08
114.86,1.0721e-09
117.58,2.7647e-09
120.34,4.4541e-09
123.07,7.9274e-10


==> raw_data/thist1_5_3.csv <==
column 1,column 2
0,1
8.9844,0.23758
14,0.32856
19.426,0.70443
23.903,0.30936
28.624,0.053859
32.788,0.096608
36.945,0.045942
40.91,0.044457
45.02,0.036983
49.014,0.016453
52.994,0.020222
57.036,0.019819
62.32,0.00030023
67.09,4.0263e-05
71.479,7.2347e-07
75.323,5.7939e-06
79.195,1.3943e-07
83.061,1.4314e-08
86.965,1.0617e-08
91.115,4.1507e-08
96.18,3.3583e-09
100.38,4.3441e-10
104.23,7.8801e-11
108.08,6.3588e-11
111.93,8.8637e-11
115.78,1.0626e-11


==> raw_data/thist1_5_4.csv <==
column 1,column 2
0,1
16.088,0.23758
29.793,0.70564
40.705,0.55765
57.213,0.10784
68.289,0.13939
77.877,0.059888
86.49,0.24731
95.626,0.085097
104.31,0.0028031
112.87,0.00014946
121.99,1.2096e-05
131.61,8.49e-06
140.83,2.2459e-06
149.14,8.4275e-07
157.67,1.4142e-07
166.45,3.1376e-08
174.86,2.877e-09
184.18,2.3989e-09
192.91,3.8277e-09
201.75,2.9296e-11


==> raw_data/thist2.csv <==
column 1,column 2
0,1
5.1434,0.57658
8.9145,0.57577
11.948,1.9546
14.705,0.6801
17.71,0.61333
20.656,1.9266
23.543,0.22352
26.543,0.081978
30.044,0.018982
32.91,0.010433
35.738,0.0070786
38.504,0.0015546
41.622,4.4379e-05
44.551,4.4705e-06
48.38,5.2685e-07
52.312,1.089e-06
55.603,1.2995e-06
59.03,1.4821e-07
62.495,2.2591e-07
67.074,3.936e-08
71.128,1.6838e-09
75.898,4.6732e-10
78.745,5.9654e-10
81.585,5.4937e-10
84.476,1.4059e-10
87.488,5.091e-11
90.321,8.0326e-10
93.234,3.1009e-10
95.967,2.3688e-10
98.755,6.2386e-10
101.61,6.2386e-10
104.76,6.2386e-10
107.67,6.2386e-10
110.44,6.2386e-10
113.38,6.2386e-10
116.24,6.2386e-10
119.02,6.2386e-10
121.9,6.2386e-10
124.72,6.2386e-10
127.5,6.2386e-10


==> raw_data/thist2_5_3.csv <==
column 1,column 2
0,1
5.3126,0.049483
10.329,0.014369
14.698,0.013113
21.091,0.019556
25.457,0.0013653
30.492,0.0005576
36.442,4.1181e-05
40.742,9.6672e-06
45.202,4.3539e-06
49.254,3.9761e-06
53.307,8.0624e-07
57.286,8.4514e-07
61.25,1.2733e-09
65.247,2.8264e-11
69.337,8.9469e-12
73.611,1.1491e-11
77.916,1.2074e-11
81.84,6.6959e-12
85.722,7.0865e-12
89.59,7.0865e-12
93.479,7.4283e-12
97.414,7.1521e-12
102.13,7.1521e-12
106.27,7.1521e-12
110.55,7.1521e-12
114.85,7.1521e-12


==> raw_data/thist2_5_4.csv <==
column 1,column 2
0,1
13.453,0.049483
23.386,0.015515
33.094,0.017868
41.791,0.011515
50.669,0.001224
60.616,0.00016884
70.368,5.9996e-05
80.495,2.4012e-05
89.763,3.1111e-06
98.552,4.2538e-08
107.67,6.0005e-10
116.73,6.2986e-11
129.63,8.8114e-12
142.83,6.702e-12
153.53,7.1403e-12
165.58,1.5456e-11
174.87,6.6078e-12
183.8,8.6344e-12
192.49,1.1777e-11
201.21,1.1777e-11


==> raw_data/thist3.csv <==
column 1,column 2
1,0
5.3249,0.61635
8.7499,0.25269
12.967,2.5674
16.071,0.49892
18.903,0.36246
21.741,0.91518
24.539,0.056925
27.325,1.0731
30.102,0.0057097
32.881,0.0076266
35.719,0.019704
38.804,0.0002053
42.041,1.1576e-05
46.384,9.9773e-07
49.815,1.581e-07
52.685,2.7295e-07
55.45,4.1855e-07
58.25,2.3857e-08
61.084,1.5436e-07
64.971,3.3479e-09
68.674,2.5832e-10
72.447,2.3645e-10
75.853,8.4345e-12
80.064,1.2609e-10
83.827,1.3067e-10
87.439,8.7936e-11
90.344,9.7505e-11
93.342,3.386e-11
97.374,6.557e-11
101.03,9.0066e-11
103.86,9.0066e-11
108.15,9.0066e-11
110.9,9.0066e-11
113.76,9.0066e-11
116.71,9.0066e-11
119.74,9.0066e-11
122.56,9.0066e-11
125.53,9.0066e-11
128.97,9.0066e-11
132.75,9.0066e-11


==> raw_data/thist3_5_3.csv <==
column 1,column 2
0,1
5.6158,0.11648
10.537,0.079805
14.728,0.10564
18.704,0.085704
23.264,0.014461
27.243,0.010992
31.115,0.002214
34.965,0.0012116
39.023,0.003067
43.101,0.00043899
47.181,0.00020412
51.223,0.0002071
55.299,2.6068e-06
59.843,1.2428e-07
63.974,1.2971e-09
68.179,3.0518e-10
72.214,2.4284e-11
76.279,1.6476e-11
80.385,1.4127e-11
84.307,3.9034e-12
88.15,5.9191e-12
92.178,9.125e-12
96.19,1.3196e-11
100.3,2.3107e-11
104.19,2.8673e-11
108.22,2.0266e-11


==> raw_data/thist3_5_4.csv <==
column 1,column 2
0,1
11.458,0.11648
20.899,0.077122
29.819,0.07068
38.371,0.04109
47.417,0.011702
56.834,0.0040499
66.418,0.0025675
75.043,0.012068
83.66,0.00019285
94.816,6.4931e-06
112.35,2.1191e-07
125.74,4.7903e-08
140.53,3.8272e-09
151.74,5.7361e-10
163.96,7.0234e-11
175.08,1.6159e-11
185.13,6.2255e-12
194.5,6.6824e-12
203.1,4.3662e-12
211.76,5.6587e-12


==> raw_data/thist4.csv <==
column 1,column 2
0,1
4.5585,1.9683
8.2182,1.0035
11.68,15.484
14.555,3.2499
17.342,2.5354
20.105,54.309
22.831,2.239
25.746,3.1912
28.516,2.1604
31.539,216.17
34.596,57.676
37.482,1.8817
40.323,0.94089
43.238,0.15761
46.009,0.19489
48.706,0.68136
51.397,0.95298
54.182,0.4666
56.881,1.5174
59.94,0.198
64.223,9.5436
69.378,0.93296
73.446,0.0039072
76.249,0.0043074
78.936,0.0010491
81.644,0.001305
84.325,0.0039373
87.037,0.0011038
89.742,0.00036276
92.458,1.3042e-05
95.188,6.3595e-05
97.892,0.00016306
100.61,6.6435e-07
103.32,1.4538e-07
106.11,2.2125e-07
110.45,3.077e-07
113.17,5.9797e-09
115.85,3.345e-08
118.55,6.6153e-08
121.28,9.7759e-10


==> raw_data/thist4_5_3.csv <==
column 1,column 2
0,1
4.9132,0.25397
8.7852,0.38143
12.63,0.4527
16.714,0.3038
21.998,0.1428
25.804,0.13274
29.6,0.08784
33.407,0.092747
37.343,0.22098
42.69,0.060844
47.745,0.0538
53.484,0.053896
60.003,0.012038
64.467,0.0013527
68.436,3.6931e-05
73.856,1.4158e-05
82.066,2.8096e-06
86.594,2.4958e-07
91.182,2.8364e-07
96.263,9.3927e-07
101.37,1.1035e-07
109.2,2.1335e-08
114.69,2.8877e-09
118.97,8.8141e-09
123.48,1.0696e-08
128.47,1.7734e-10


==> raw_data/thist4_5_4.csv <==
column 1,column 2
0,1
15.824,0.25397
27.349,0.30278
39.538,0.25504
48.804,0.17608
57.867,0.11371
67.462,0.093666
77.486,0.087312
86.198,0.092893
97.049,0.032516
111.1,0.0036189
120.91,0.00026379
130.46,0.00010982
139.43,1.9642e-05
149.13,6.0444e-06
162.76,2.1544e-06
173.24,5.2354e-07
184.89,2.1723e-08
203.05,2.5965e-08
212.09,1.9618e-08
220.63,3.9865e-10


==> raw_data/tolflextime.csv <==
column 1,column 2
66.475,1e-14
106.49,6.0164e-10
161.42,3.6673e-13
217.45,9.9983e-14
261.85,1.7808e-13
324.29,7.8076e-14
378.27,3.1924e-13
430.73,2.2154e-13
483.66,1.5008e-12
535.8,1.4306e-12
590.16,1.4311e-11
652.72,1.6256e-11
696.98,2.2754e-10
738.55,2.8048e-10
774.92,5.2138e-09
818.12,6.4319e-09
846.33,2.2514e-07


==> raw_data2/helm1_res.csv <==
column 1,column 2
0,1
1,1.9408
2,1.2472
3,14.744
4,3.6523
5,3.0306
6,176.92
7,4.2676
8,3.1448
9,6.8893
10,11.076
11,13.524
12,7.1885
13,2.1801
14,0.83942
15,0.36161
16,3.3006
17,4.3171
18,0.96824
19,2.0652
20,0.60776
21,0.085138
22,0.034558
23,0.0010885
24,0.00051074
25,0.00019385
26,0.00039494
27,0.00092652
28,0.00017007
29,6.3415e-05
30,8.6148e-06
31,8.1649e-06
32,9.7836e-06
33,4.5711e-07
34,5.5754e-08
35,1.1529e-07
36,2.8482e-07
37,1.4766e-08
38,9.2344e-08
39,1.5318e-07
40,1.3649e-09
41,1.0655e-09
42,8.8068e-10
43,1.5155e-09
44,4.2332e-09
45,6.7108e-10
46,1.4469e-09
47,9.4586e-10
48,7.2436e-10
49,5.5888e-10
50,6.8353e-10
51,6.0335e-10
52,5.5739e-10


==> raw_data2/helm1_res2.csv <==
column 1,column 2
0,1
1,0.23758
2,0.70564
3,0.55765
4,0.10784
5,0.13939
6,0.059888
7,0.24731
8,0.085097
9,0.0028031
10,0.00014946
11,1.2096e-05
12,8.49e-06
13,2.2459e-06
14,8.4275e-07
15,1.4142e-07
16,3.1376e-08
17,2.877e-09
18,2.3989e-09
19,3.8277e-09
20,2.9296e-11


==> raw_data2/helm2_res.csv <==
column 1,column 2
0,1
1,1.2923
2,0.80684
3,11.418
4,2.7418
5,2.2678
6,92.424
7,5.8233
8,4.7341
9,7.5472
10,7.3672
11,8.7263
12,1.7814
13,0.14018
14,0.032507
15,0.0070733
16,0.033674
17,0.044053
18,0.0061287
19,0.013117
20,0.0026335
21,0.00020959
22,8.0726e-05
23,1.0461e-06
24,4.725e-07
25,7.4301e-08
26,1.3465e-07
27,3.8351e-07
28,2.5737e-08
29,9.4989e-09
30,3.0325e-10
31,4.6233e-10
32,6.0556e-10
33,3.9703e-10
34,4.0399e-10
35,4.1158e-10
36,4.0958e-10
37,3.7399e-10
38,3.9947e-10
39,3.9747e-10
40,4.3064e-10
41,3.7921e-10
42,3.7151e-10
43,3.7509e-10
44,3.982e-10
45,4.098e-10
46,4.2078e-10
47,4.401e-10
48,4.1591e-10
49,4.159e-10
50,4.1591e-10
51,4.1591e-10
52,4.1591e-10


==> raw_data2/helm2_res2.csv <==
column 1,column 2
0,1
1,0.049483
2,0.015515
3,0.017868
4,0.011515
5,0.001224
6,0.00016884
7,5.9996e-05
8,2.4012e-05
9,3.1111e-06
10,4.2538e-08
11,6.0005e-10
12,6.2986e-11
13,8.8114e-12
14,6.702e-12
15,7.1403e-12
16,1.5456e-11
17,6.6078e-12
18,8.6344e-12
19,1.1777e-11
20,1.1777e-11


==> raw_data2/helm3_res.csv <==
column 1,column 2
0,1
1,1.3811
2,0.73209
3,14.152
4,2.9196
5,2.3121
6,79.086
7,4.6156
8,5.7608
9,11.281
10,21.431
11,45.069
12,2.9466
13,0.26765
14,0.054737
15,0.014561
16,0.058818
17,0.080772
18,0.011931
19,0.03244
20,0.0049677
21,0.00044272
22,0.00026253
23,2.5777e-06
24,1.759e-06
25,2.1307e-07
26,2.7919e-07
27,9.1645e-07
28,7.4932e-08
29,2.5232e-08
30,8.8159e-10
31,1.4222e-09
32,2.5064e-09
33,2.0799e-10
34,1.8356e-10
35,1.964e-10
36,2.0191e-10
37,1.86e-10
38,2.8881e-10
39,1.9099e-10
40,2.4244e-10
41,1.8882e-10
42,1.8495e-10
43,1.8802e-10
44,1.9058e-10
45,2.0899e-10
46,1.921e-10
47,2.0841e-10
48,1.8775e-10
49,1.9535e-10
50,1.8343e-10
51,1.8343e-10
52,1.8343e-10


==> raw_data2/helm3_res2.csv <==
column 1,column 2
0,1
1,0.11648
2,0.077122
3,0.07068
4,0.04109
5,0.011702
6,0.0040499
7,0.0025675
8,0.012068
9,0.00019285
10,6.4931e-06
11,2.1191e-07
12,4.7903e-08
13,3.8272e-09
14,5.7361e-10
15,7.0234e-11
16,1.6159e-11
17,6.2255e-12
18,6.6824e-12
19,4.3662e-12
20,5.6587e-12


==> raw_data2/helm4_res.csv <==
column 1,column 2
0,1
1,2.37
2,1.2532
3,20.072
4,4.2735
5,3.3717
6,111.85
7,3.8995
8,4.8537
9,6.1327
10,51.335
11,90.113
12,13.556
13,12.641
14,4.8276
15,5.9589
16,48.366
17,66.611
18,22.3
19,63.725
20,17.72
21,2.4923
22,1.9766
23,0.047861
24,0.040781
25,0.014141
26,0.018827
27,0.056884
28,0.017387
29,0.0058426
30,0.00024556
31,0.0011993
32,0.0024798
33,1.6422e-05
34,4.1629e-06
35,8.9147e-06
36,1.3275e-05
37,2.8657e-07
38,1.9602e-06
39,3.7565e-06
40,7.6808e-08
41,7.1712e-08
42,1.6219e-07
43,1.7364e-07
44,2.0577e-07
45,3.0446e-07
46,5.3021e-07
47,4.2052e-07
48,1.5651e-07
49,6.3213e-08
50,1.0614e-08
51,1.009e-08
52,9.9307e-09


==> raw_data2/helm4_res2.csv <==
column 1,column 2
0,1
1,0.25397
2,0.30278
3,0.25504
4,0.17608
5,0.11371
6,0.093666
7,0.087312
8,0.092893
9,0.032516
10,0.0036189
11,0.00026379
12,0.00010982
13,1.9642e-05
14,6.0444e-06
15,2.1544e-06
16,5.2354e-07
17,2.1723e-08
18,2.5965e-08
19,1.9618e-08
20,3.9865e-10


==> raw_data2/thist_comp.csv <==
column 1,column 2
0,1
15.364,0.25397
37.951,0.30278
53.983,0.25504
63.237,0.17608
72.752,0.11371
82.137,0.093666
91.105,0.087312
100.43,0.092893
109.81,0.032516
118.81,0.0036189
127.45,0.00026379
136.16,0.00010982
144.9,1.9642e-05
153.56,6.0444e-06
162.28,2.1544e-06
171.01,5.2354e-07
179.76,2.1723e-08
188.5,2.5965e-08
198.62,1.9618e-08
208.27,3.9865e-10

